Recent Developments and Future Challenges in Medical Mixed Reality

Mixed Reality (MR) is of increasing interest within technology-driven modern medicine but is not yet used in everyday practice. This situation is changing rapidly, however, and this paper explores the emergence of MR technology and the importance of its utility within medical applications. A classification of medical MR has been obtained by applying an unbiased text mining method to a database of 1,403 relevant research papers published over the last two decades. The classification results reveal a taxonomy for the development of medical MR research during this period as well as suggesting future trends. We then use the classification to analyse the technology and applications developed in the last five years. Our objective is to aid researchers to focus on the areas where technology advancements in medical MR are most needed, as well as providing medical practitioners with a useful source of reference.

==> backup_TVCG_MAIN.txt <==

\documentclass[10pt,journal,compsoc]{IEEEtran}
%
% *** CITATION PACKAGES ***
%
\ifCLASSOPTIONcompsoc
  % IEEE Computer Society needs nocompress option
  % requires cite.sty v4.0 or later (November 2003)
  \usepackage[nocompress]{cite}
\else
  \usepackage{cite}
\fi

%%%Custom Packages%%%
 \usepackage[caption=false,font=footnotesize,labelfont=sf,textfont=sf]{subfig}
\usepackage[pdftex]{graphicx}
\usepackage{float}
\usepackage{multirow}
\usepackage{soul}
\usepackage{threeparttable}

\renewcommand{\arraystretch}{1.3} %for a wide chart
% 




% *** GRAPHICS RELATED PACKAGES ***
%
\ifCLASSINFOpdf
  % \usepackage[pdftex]{graphicx}
  % declare the path(s) where your graphic files are
  % \graphicspath{{../pdf/}{../jpeg/}}
  % and their extensions so you won't have to specify these with
  % every instance of \includegraphics
  % \DeclareGraphicsExtensions{.pdf,.jpeg,.png}
\else
  % or other class option (dvipsone, dvipdf, if not using dvips). graphicx
  % will default to the driver specified in the system graphics.cfg if no
  % driver is specified.
  % \usepackage[dvips]{graphicx}
  % declare the path(s) where your graphic files are
  % \graphicspath{{../eps/}}
  % and their extensions so you won't have to specify these with
  % every instance of \includegraphics
  % \DeclareGraphicsExtensions{.eps}
\fi

% correct bad hyphenation here
\hyphenation{op-tical net-works semi-conduc-tor}


\begin{document}

\title{Recent Developments and Future Challenges in Medical Mixed Reality}


\author{Long~Chen, %~\IEEEmembership{Member,~IEEE,}
        Thomas~W~Day, %~\IEEEmembership{Fellow,~OSA,}
        Wen~Tang, %~\IEEEmembership{Life~Fellow,~IEEE}
        Nigel~W~John% <-this % stops a space

\IEEEcompsocitemizethanks{\IEEEcompsocthanksitem Long Chen and Wen Tang are with the Faculty of Science and Technology, Bournemouth University, Dorset, UK, BH12 5BB.\protect\\
% note need leading \protect in front of \\ to get a newline within \thanks as
% \\ is fragile and will error, could use \hfil\break instead.
%E-mail: see http://www.michaelshell.org/contact.html
\IEEEcompsocthanksitem Thomas W Day and Nigel W John are with the Faculty of Science and Engineering, University of Chester, Cheshire, UK, CH2 4NU.}% <-this % stops a space
\thanks{Manuscript received April 19, 2005; revised August 26, 2015.}}


% The paper headers
\markboth{Journal of \LaTeX\ Class Files,~Vol.~14, No.~8, August~2015}%
{Chen \MakeLowercase{\textit{et al.}}: Recent Developments and Future Challenges in Medical Mixed Reality}

\IEEEtitleabstractindextext{%
\begin{abstract}
Mixed Reality (MR) is of increasing interest within technology-driven modern medicine but is not yet used in every day practice. This situation is changing rapidly, however, and this paper explores the emergence of cost-effective MR technology and its utility within the context of a personalised treatment paradigm. A classification of medical MR has been obtained by text mining a database of 1,403 relevant research papers published over the last two decades. We then use the classification to produce a  review of the technology and applications developed in the last five years. Our objective is to aid researchers to focus on the areas where technology advancements in medical MR are most needed, as well as providing medical practitioners with a useful source of reference.
\end{abstract}

% Note that keywords are not normally used for peer review papers.
\begin{IEEEkeywords}
Augmented Reality, Mixed Reality, User Interaction, Medical AR Applications \end{IEEEkeywords}}


% make the title area
\maketitle


\IEEEdisplaynontitleabstractindextext

\IEEEpeerreviewmaketitle


\input{MAIN_Introduction}
%\input{New_Structure1}

\input{MAIN_Trends}

\input{MAIN_Applications}

\input{MAIN_Technologies}

\input{MAIN_Challenges}


\ifCLASSOPTIONcaptionsoff
  \newpage
\fi

\bibliographystyle{IEEEtran}
\bibliography{./Bibliographies/bibtex,./Bibliographies/Classifications/surgery,./Bibliographies/Classifications/education,./Bibliographies/Classifications/rehab,./Bibliographies/Classifications/training,./Bibliographies/Classifications/treatment,./Bibliographies/Technologies/interaction,./Bibliographies/Technologies/mobile,./Bibliographies/Technologies/display,./Bibliographies/Technologies/registration,./Bibliographies/Technologies/tracking,./Bibliographies/Challenge}




%\input{Biographies}


% that's all folks
\end{document}



